ObjTables: structured spreadsheets that promote data quality, reuse, and integration

A central challenge in science is to understand how systems behaviors emerge from complex networks. This often requires aggregating, reusing, and integrating heterogeneous information. Supplementary spreadsheets to articles are a key data source. Spreadsheets are popular because they are easy to read and write. However, spreadsheets are often difficult to reanalyze because they capture data ad hoc without schemas that define the objects, relationships, and attributes that they represent. To help researchers reuse and compose spreadsheets, we developed ObjTables, a toolkit that makes spreadsheets human- and machine-readable by combining spreadsheets with schemas and an object-relational mapping system. ObjTables includes a format for schemas; markup for indicating the class and attribute represented by each spreadsheet and column; numerous data types for scientific information; and high-level software for using schemas to read, write, validate, compare, merge, revision, and analyze spreadsheets. By making spreadsheets easier to reuse, ObjTables could enable unprecedented secondary meta-analyses. By making it easy to build new formats and associated software for new types of data, ObjTables can also accelerate emerging scientific fields.

==> Genes.csv <==
!!!ObjTables objTablesVersion='1.0.0' date='2020-05-14 17:04:33',,,,
!!ObjTables type='Data' tableFormat='row' class='Gene' name='Genes' date='2020-05-14 17:04:33' objTablesVersion='1.0.0',,,,
,,!Location,!Location,!Location
!Id,!Symbol,!Chromosome,!5',!3'
ENSG00000130203,APOE,19,44905791.0,44909393.0
ENSG00000139618,BRCA2,13,32315086.0,32400266.0


==> Genes.tsv <==
!!!ObjTables objTablesVersion='1.0.0' date='2020-05-14 17:04:33'				
!!ObjTables type='Data' tableFormat='row' class='Gene' name='Genes' date='2020-05-14 17:04:33' objTablesVersion='1.0.0'				
		!Location	!Location	!Location
!Id	!Symbol	!Chromosome	!5'	!3'
ENSG00000130203	APOE	19	44905791.0	44909393.0
ENSG00000139618	BRCA2	13	32315086.0	32400266.0


==> Transcripts.csv <==
!!ObjTables type='Data' tableFormat='row' class='Transcript' name='Transcripts' date='2020-05-14 17:04:33' objTablesVersion='1.0.0',,,,
,,!Location,!Location,!Location
!Id,!Gene,!Chromosome,!5',!3'
ENST00000252486.9,ENSG00000130203,19,44905796.0,44909393.0
ENST00000380152.7,ENSG00000139618,13,32315474.0,32400266.0
ENST00000425718.1,ENSG00000130203,19,44906360.0,44908954.0
ENST00000544455.5,ENSG00000139618,13,32315480.0,32399668.0


==> Transcripts.tsv <==
!!ObjTables type='Data' tableFormat='row' class='Transcript' name='Transcripts' date='2020-05-14 17:04:33' objTablesVersion='1.0.0'				
		!Location	!Location	!Location
!Id	!Gene	!Chromosome	!5'	!3'
ENST00000252486.9	ENSG00000130203	19	44905796.0	44909393.0
ENST00000380152.7	ENSG00000139618	13	32315474.0	32400266.0
ENST00000425718.1	ENSG00000130203	19	44906360.0	44908954.0
ENST00000544455.5	ENSG00000139618	13	32315480.0	32399668.0


==> schema.csv <==
!!ObjTables type='Schema' tableFormat='row' description='Table/model and column/attribute definitions' date='2020-05-14 17:04:33' objTablesVersion='1.0.0',,,,
!Name,!Type,!Parent,!Format,!Verbose name
Gene,Class,,row,Gene
id,Attribute,Gene,"String(primary=True, unique=True)",Id
symbol,Attribute,Gene,String,Symbol
location,Attribute,Gene,"OneToOne('Location', related_name='genes')",Location
Transcript,Class,,row,Transcript
id,Attribute,Transcript,"String(primary=True, unique=True)",Id
gene,Attribute,Transcript,"ManyToOne('Gene', related_name='transcripts')",Gene
location,Attribute,Transcript,"OneToOne('Location', related_name='transcripts')",Location
Location,Class,,multiple_cells,Location
chromosome,Attribute,Location,String,Chromosome
five_prime,Attribute,Location,"PositiveInteger(primary=True, unique=True)",5'
three_prime,Attribute,Location,PositiveInteger,3'


==> schema.tsv <==
!!ObjTables type='Schema' tableFormat='row' description='Table/model and column/attribute definitions' date='2020-05-14 17:04:33' objTablesVersion='1.0.0'				
!Name	!Type	!Parent	!Format	!Verbose name
Gene	Class		row	Gene
id	Attribute	Gene	String(primary=True, unique=True)	Id
symbol	Attribute	Gene	String	Symbol
location	Attribute	Gene	ManyToOne('Location', related_name='genes')	Location
Transcript	Class		row	Transcript
id	Attribute	Transcript	String(primary=True, unique=True)	Id
gene	Attribute	Transcript	ManyToOne('Gene', related_name='transcripts')	Gene
location	Attribute	Transcript	ManyToOne('Location', related_name='transcripts')	Location
Location	Class		multiple_cells	Location
chromosome	Attribute	Location	String	Chromosome
five_prime	Attribute	Location	PositiveInteger(primary=True, unique=True)	5'
three_prime	Attribute	Location	PositiveInteger	3'

